Data-Driven Impulse Response Regularization via Deep Learning

We consider the problem of impulse response estimation of stable linear single-input single-output systems. It is a well-studied problem where flexible non-parametric models recently offered a leap in performance compared to the classical finite-dimensional model structures. Inspired by this development and the success of deep learning we propose a new flexible data-driven model. Our experiments indicate that the new model is capable of exploiting even more of the hidden patterns that are present in the input-output data as compared to the non-parametric models.

==> data/dataest.dat <==
1 0.011552 -0.028113
2 0.011766 0.051414
3 0.010232 0.020714
4 0.0094039 -0.0054343
5 0.0074918 0.0061261
6 0.0065393 0.017368
7 0.0054534 0.0088607
8 0.004703 -0.0099625
9 0.003974 0.0045668
10 0.0032713 0.016442
11 0.0027652 -0.00082241
12 0.0017148 -0.0053734
13 0.0015168 0.016278
14 0.0010556 -7.0254e-05
15 0.00077822 -0.010773
16 0.00051595 0.01018
17 0.00048622 0.0043278
18 0.00046387 0.0020371
19 -4.1252e-05 -0.011244
20 -0.00039575 0.0067667
21 -0.00060881 0.013023
22 -0.00086232 -0.010133
23 -0.00073161 -0.021986
24 -0.0010013 0.010403
25 -0.0011688 0.016765
26 -0.00065387 -0.031182
27 -0.00094073 0.011733
28 -0.00095686 0.003132
29 -0.00084061 -0.0018499
30 -0.00045764 -0.0063244
31 -0.00050204 -0.012995
32 -0.00028239 0.0083854
33 -0.00018951 0.008942
34 0.00029389 -0.0116
35 0.00038355 0.0034331
36 0.00071299 0.00064922
37 0.0008306 -0.0060581
38 0.0011412 0.0026103
39 0.0012081 0.0051926
40 0.0014558 -0.0031342
41 0.0016575 -0.0058731
42 0.0015406 0.00016029
43 0.0013586 0.021259
44 0.0016531 -0.0088111
45 0.001822 -0.0035358
46 0.0017225 0.00061144
47 0.0017391 0.011065
48 0.0018487 -0.0079952
49 0.0018412 -0.0046603
50 0.0013593 0.01328


==> data/datainout.dat <==
1 0.43473 1.5427
2 0.0022318 1.6156
3 -0.3428 1.5906
4 -0.76288 1.4306
5 -0.89644 1.0571
6 -0.96566 0.63374
7 -1.0711 0.2897
8 -1.1633 -0.14277
9 -1.0028 -0.42257
10 -0.78576 -0.64292
11 -0.55051 -0.73036
12 -0.20076 -0.74253
13 0.12886 -0.75433
14 0.49032 -0.76576
15 0.86027 -0.76195
16 1.1263 -0.64633
17 1.3104 -0.39448
18 1.3259 -0.11523
19 1.3186 0.12351
20 1.1205 0.21544
21 0.82847 0.30453
22 0.74704 0.37336
23 0.59085 0.41215
24 0.36172 0.44973
25 0.031777 0.48616
26 -0.23075 0.49441
27 -0.47115 0.45906
28 -0.94469 0.42479
29 -1.3227 0.19207
30 -1.5942 -0.30503
31 -1.6784 -0.79976
32 -1.7394 -1.1782
33 -1.657 -1.2483
34 -1.4464 -1.4885
35 -1.0235 -1.6774
36 -0.62101 -1.7409
37 -0.28114 -1.7243
38 0.24902 -1.7082
39 0.70957 -1.6315
40 1.1117 -1.356
41 1.2125 -0.75938
42 1.2261 -0.076332
43 1.0153 0.40301
44 0.69461 0.84936
45 0.28455 1.0317
46 -0.25247 1.1625
47 -0.59166 1.1607
48 -0.97276 0.8401
49 -1.3626 0.2414
50 -1.2901 -0.27797
51 -0.98107 -0.7611
52 -0.70011 -0.95619
53 -0.30966 -1.0931
54 0.18032 -1.1396
55 0.88951 -1.1274
56 1.1351 -0.60685
57 1.0674 0.58231
58 0.58151 1.4265
59 0.14081 1.7327
60 -0.3555 1.8456
61 -0.70556 1.4979
62 -1.0697 0.95332
63 -1.268 0.36055
64 -1.3339 -0.26228
65 -1.1005 -0.57847
66 -0.76394 -0.82885
67 -0.30677 -0.91035
68 0.17282 -0.95474
69 0.26454 -0.93982
70 0.69038 -0.93185
71 1.3218 -0.68692
72 1.6362 -0.092472
73 1.6713 0.44756
74 1.6655 0.92035
75 1.4888 1.106
76 1.2882 1.2859
77 0.98168 1.5549
78 0.44567 1.8573
79 -0.10962 1.8954
80 -0.71365 1.7246
81 -1.0406 1.1752
82 -1.2278 0.38051
83 -1.1371 -0.13642
84 -0.921 -0.35551
85 -0.64056 -0.52093
86 -0.29315 -0.60092
87 0.077042 -0.64908
88 0.40624 -0.64548
89 0.81352 -0.64199
90 1.1209 -0.45217
91 1.5187 0.020453
92 1.6073 0.52618
93 1.6282 1.0857
94 1.5364 1.3426
95 1.3205 1.4207
96 0.98774 1.4686
97 0.71478 1.5322
98 0.32016 1.6517
99 -0.009809 1.6714
100 -0.39833 1.6638
101 -0.78753 1.4091
102 -1.1917 0.8691
103 -1.25 0.59057
104 -1.0884 0.35277
105 -0.69755 -0.14792
106 -0.35389 -0.36473
107 -0.021277 -0.4499
108 0.41103 -0.50774
109 0.81929 -0.45297
110 1.2867 -0.21146
111 1.3045 0.17504
112 1.3115 0.4974
113 1.348 0.7053
114 1.3328 0.97924
115 1.0808 1.2043
116 0.57258 1.5056
117 0.16541 1.6046
118 -0.24117 1.5988
119 -0.80954 1.4567
120 -1.1436 0.94625
121 -1.4321 0.23997
122 -1.5107 -0.31014
123 -1.4746 -0.8645
124 -1.4128 -1.1345
125 -1.2462 -1.3598


==> data/estimates.dat <==
1 0.048971 0.046346 0.052008 0.045727
2 0.031646 0.029095 0.033096 0.023922
3 0.085422 0.083252 0.089121 0.074821
4 0.045306 0.04195 0.047935 0.043328
5 0.021584 0.020072 0.027377 0.019189
6 0.062224 0.061324 0.069058 0.05826
7 0.043403 0.038881 0.042201 0.035282
8 0.024457 0.022026 0.032111 0.026564
9 0.049938 0.050017 0.056694 0.051349
10 0.03952 0.036074 0.042346 0.032313
11 0.026305 0.024372 0.02824 0.029547
12 0.04318 0.041641 0.055363 0.042918
13 0.034881 0.028354 0.035897 0.026883
14 0.030789 0.025831 0.040639 0.025986
15 0.030701 0.031712 0.041596 0.03189
16 0.025963 0.02038 0.032475 0.019534
17 0.024128 0.024738 0.03392 0.020205
18 0.021014 0.024118 0.033543 0.022954
19 0.017822 0.01488 0.02133 0.01495
20 0.017195 0.01983 0.01774 0.01697
21 0.01677 0.019138 0.027121 0.018358
22 0.015733 0.011563 0.014571 0.013433
23 0.014438 0.015565 0.02431 0.015489
24 0.012799 0.015456 0.017403 0.015658
25 0.010979 0.009398 0.015713 0.012323
26 0.0092682 0.012418 0.0065673 0.013713
27 0.0077199 0.012336 0.010161 0.013064
28 0.0063675 0.006927 0.0039441 0.010765
29 0.0052157 0.0096179 0.012994 0.011633
30 0.0042232 0.0090448 0.011521 0.010748
31 0.0033739 0.0048473 0.0062232 0.009277
32 0.0026665 0.0077923 0.0087467 0.0098288
33 0.0020875 0.0059977 -0.00448 0.0089794
34 0.0016242 0.0036533 0.0059835 0.0080672
35 0.0012575 0.0060828 0.002539 0.0083704
36 0.00096807 0.00437 0.0078059 0.0076174
37 0.00074193 0.0034797 -0.0045768 0.0070368
38 0.00056711 0.0042979 0.0062789 0.0071489
39 0.00043223 0.0031619 -0.0033961 0.0065116
40 0.00032856 0.0038261 0.0047873 0.0061285
41 0.00024909 0.0024982 0.002721 0.0061135
42 0.00018834 0.0026259 0.0032727 0.0055916
43 0.00014202 0.0043078 0.00067849 0.0053234
44 0.00010685 0.00061161 -0.0062778 0.00523
45 8.0248e-05 0.003045 -0.0043196 0.0048091
46 6.021e-05 0.0050429 -0.0047773 0.0046073
47 4.5146e-05 -0.0005281 -0.00812 0.0044731
48 3.3835e-05 0.0038097 -0.0032361 0.0041389
49 2.5347e-05 0.0043002 0.00026452 0.003979
50 1.8985e-05 -0.0012733 -0.016701 0.0038314

